Quasi Static Atmospheric Model for Aircraft Trajectory Prediction and Flight Simulation

Aircraft trajectory prediction requires the determination of the atmospheric properties (pressure, temperature, and density) encountered by the aircraft during its flight. This is accomplished by employing a tabulated prediction published by a meteorological service, a static atmosphere model that does not consider the atmosphere variation with time or horizontal position, such as the International Civil Aviation Organization (ICAO) Standard Atmosphere (ISA), or a variation to the later so it better conforms with the expected flight conditions. This article proposes an easy-to-use quasi static model that introduces temperature and pressure variations while respecting all the hypotheses of the ISA model, resulting in more realistic trajectory predictions as the obtained atmospheric properties bear a higher resemblance with the local conditions encountered during the flight. The proposed model relies on two parameters, the temperature and pressure offsets, and converges to the ISA model when both are zero. Expressions to obtain the atmospheric properties are established, and their dependencies with both parameters explained. The author calls this model INSA (ICAO Non Standard Atmosphere) and releases its C++ implementation as open-source software.

==> figs/H_Hp__DeltaT.txt <==
      +0.0      +0.000      +0.000      +0.000      +0.000      +0.000
      +0.1      +0.093      +0.097      +0.100      +0.103      +0.107
      +0.2      +0.186      +0.193      +0.200      +0.207      +0.214
      +0.3      +0.279      +0.290      +0.300      +0.310      +0.321
      +0.4      +0.372      +0.386      +0.400      +0.414      +0.428
      +0.5      +0.465      +0.483      +0.500      +0.517      +0.535
      +0.6      +0.558      +0.579      +0.600      +0.621      +0.642
      +0.7      +0.651      +0.676      +0.700      +0.724      +0.749
      +0.8      +0.744      +0.772      +0.800      +0.828      +0.856
      +0.9      +0.837      +0.868      +0.900      +0.932      +0.963
      +1.0      +0.930      +0.965      +1.000      +1.035      +1.070
      +1.1      +1.023      +1.061      +1.100      +1.139      +1.177
      +1.2      +1.116      +1.158      +1.200      +1.242      +1.284
      +1.3      +1.208      +1.254      +1.300      +1.346      +1.392
      +1.4      +1.301      +1.351      +1.400      +1.449      +1.499
      +1.5      +1.394      +1.447      +1.500      +1.553      +1.606
      +1.6      +1.487      +1.543      +1.600      +1.657      +1.713
      +1.7      +1.580      +1.640      +1.700      +1.760      +1.820
      +1.8      +1.672      +1.736      +1.800      +1.864      +1.928
      +1.9      +1.765      +1.833      +1.900      +1.967      +2.035
      +2.0      +1.858      +1.929      +2.000      +2.071      +2.142
      +2.1      +1.951      +2.025      +2.100      +2.175      +2.249
      +2.2      +2.043      +2.122      +2.200      +2.278      +2.357
      +2.3      +2.136      +2.218      +2.300      +2.382      +2.464
      +2.4      +2.229      +2.314      +2.400      +2.486      +2.571
      +2.5      +2.321      +2.411      +2.500      +2.589      +2.679
      +2.6      +2.414      +2.507      +2.600      +2.693      +2.786
      +2.7      +2.507      +2.603      +2.700      +2.797      +2.893
      +2.8      +2.599      +2.700      +2.800      +2.900      +3.001
      +2.9      +2.692      +2.796      +2.900      +3.004      +3.108
      +3.0      +2.784      +2.892      +3.000      +3.108      +3.216
      +3.1      +2.877      +2.988      +3.100      +3.212      +3.323
      +3.2      +2.969      +3.085      +3.200      +3.315      +3.431
      +3.3      +3.062      +3.181      +3.300      +3.419      +3.538
      +3.4      +3.154      +3.277      +3.400      +3.523      +3.646
      +3.5      +3.247      +3.373      +3.500      +3.627      +3.753
      +3.6      +3.339      +3.470      +3.600      +3.730      +3.861
      +3.7      +3.432      +3.566      +3.700      +3.834      +3.968
      +3.8      +3.524      +3.662      +3.800      +3.938      +4.076
      +3.9      +3.617      +3.758      +3.900      +4.042      +4.183
      +4.0      +3.709      +3.855      +4.000      +4.145      +4.291
      +4.1      +3.801      +3.951      +4.100      +4.249      +4.399
      +4.2      +3.894      +4.047      +4.200      +4.353      +4.506
      +4.3      +3.986      +4.143      +4.300      +4.457      +4.614
      +4.4      +4.078      +4.239      +4.400      +4.561      +4.722
      +4.5      +4.171      +4.335      +4.500      +4.665      +4.829
      +4.6      +4.263      +4.431      +4.600      +4.769      +4.937
      +4.7      +4.355      +4.528      +4.700      +4.872      +5.045
      +4.8      +4.447      +4.624      +4.800      +4.976      +5.153
      +4.9      +4.540      +4.720      +4.900      +5.080      +5.260
      +5.0      +4.632      +4.816      +5.000      +5.184      +5.368
      +5.1      +4.724      +4.912      +5.100      +5.288      +5.476
      +5.2      +4.816      +5.008      +5.200      +5.392      +5.584
      +5.3      +4.908      +5.104      +5.300      +5.496      +5.692
      +5.4      +5.000      +5.200      +5.400      +5.600      +5.800
      +5.5      +5.092      +5.296      +5.500      +5.704      +5.908
      +5.6      +5.184      +5.392      +5.600      +5.808      +6.016
      +5.7      +5.277      +5.488      +5.700      +5.912      +6.123
      +5.8      +5.369      +5.584      +5.800      +6.016      +6.231
      +5.9      +5.461      +5.680      +5.900      +6.120      +6.339
      +6.0      +5.553      +5.776      +6.000      +6.224      +6.447
      +6.1      +5.644      +5.872      +6.100      +6.328      +6.556
      +6.2      +5.736      +5.968      +6.200      +6.432      +6.664
      +6.3      +5.828      +6.064      +6.300      +6.536      +6.772
      +6.4      +5.920      +6.160      +6.400      +6.640      +6.880
      +6.5      +6.012      +6.256      +6.500      +6.744      +6.988
      +6.6      +6.104      +6.352      +6.600      +6.848      +7.096
      +6.7      +6.196      +6.448      +6.700      +6.952      +7.204
      +6.8      +6.288      +6.544      +6.800      +7.056      +7.312
      +6.9      +6.379      +6.640      +6.900      +7.160      +7.421
      +7.0      +6.471      +6.736      +7.000      +7.264      +7.529
      +7.1      +6.563      +6.831      +7.100      +7.369      +7.637
      +7.2      +6.655      +6.927      +7.200      +7.473      +7.745
      +7.3      +6.746      +7.023      +7.300      +7.577      +7.854
      +7.4      +6.838      +7.119      +7.400      +7.681      +7.962
      +7.5      +6.930      +7.215      +7.500      +7.785      +8.070
      +7.6      +7.021      +7.311      +7.600      +7.889      +8.179
      +7.7      +7.113      +7.406      +7.700      +7.994      +8.287
      +7.8      +7.205      +7.502      +7.800      +8.098      +8.395
      +7.9      +7.296      +7.598      +7.900      +8.202      +8.504
      +8.0      +7.388      +7.694      +8.000      +8.306      +8.612
      +8.1      +7.479      +7.790      +8.100      +8.410      +8.721
      +8.2      +7.571      +7.885      +8.200      +8.515      +8.829
      +8.3      +7.662      +7.981      +8.300      +8.619      +8.938
      +8.4      +7.754      +8.077      +8.400      +8.723      +9.046
      +8.5      +7.845      +8.173      +8.500      +8.827      +9.155
      +8.6      +7.936      +8.268      +8.600      +8.932      +9.264
      +8.7      +8.028      +8.364      +8.700      +9.036      +9.372
      +8.8      +8.119      +8.460      +8.800      +9.140      +9.481
      +8.9      +8.210      +8.555      +8.900      +9.245      +9.590
      +9.0      +8.302      +8.651      +9.000      +9.349      +9.698
      +9.1      +8.393      +8.747      +9.100      +9.453      +9.807
      +9.2      +8.484      +8.842      +9.200      +9.558      +9.916
      +9.3      +8.576      +8.938      +9.300      +9.662     +10.024
      +9.4      +8.667      +9.033      +9.400      +9.767     +10.133
      +9.5      +8.758      +9.129      +9.500      +9.871     +10.242
      +9.6      +8.849      +9.225      +9.600      +9.975     +10.351
      +9.7      +8.940      +9.320      +9.700     +10.080     +10.460
      +9.8      +9.031      +9.416      +9.800     +10.184     +10.569
      +9.9      +9.122      +9.511      +9.900     +10.289     +10.678
     +10.0      +9.213      +9.607     +10.000     +10.393     +10.787
     +10.1      +9.304      +9.702     +10.100     +10.498     +10.896
     +10.2      +9.395      +9.798     +10.200     +10.602     +11.005
     +10.3      +9.486      +9.893     +10.300     +10.707     +11.114
     +10.4      +9.577      +9.989     +10.400     +10.811     +11.223
     +10.5      +9.668     +10.084     +10.500     +10.916     +11.332
     +10.6      +9.759     +10.180     +10.600     +11.020     +11.441
     +10.7      +9.850     +10.275     +10.700     +11.125     +11.550
     +10.8      +9.941     +10.370     +10.800     +11.230     +11.659
     +10.9     +10.032     +10.466     +10.900     +11.334     +11.768
     +11.0     +10.122     +10.561     +11.000     +11.439     +11.878
     +11.1     +10.213     +10.657     +11.100     +11.543     +11.987
     +11.2     +10.304     +10.752     +11.200     +11.648     +12.096
     +11.3     +10.395     +10.847     +11.300     +11.753     +12.205
     +11.4     +10.486     +10.943     +11.400     +11.857     +12.314
     +11.5     +10.576     +11.038     +11.500     +11.962     +12.424
     +11.6     +10.667     +11.134     +11.600     +12.066     +12.533
     +11.7     +10.758     +11.229     +11.700     +12.171     +12.642
     +11.8     +10.849     +11.324     +11.800     +12.276     +12.751
     +11.9     +10.939     +11.420     +11.900     +12.380     +12.861
     +12.0     +11.030     +11.515     +12.000     +12.485     +12.970
     +12.1     +11.121     +11.610     +12.100     +12.590     +13.079
     +12.2     +11.212     +11.706     +12.200     +12.694     +13.188
     +12.3     +11.302     +11.801     +12.300     +12.799     +13.298
     +12.4     +11.393     +11.897     +12.400     +12.903     +13.407
     +12.5     +11.484     +11.992     +12.500     +13.008     +13.516
     +12.6     +11.575     +12.087     +12.600     +13.113     +13.625
     +12.7     +11.666     +12.183     +12.700     +13.217     +13.734
     +12.8     +11.756     +12.278     +12.800     +13.322     +13.844
     +12.9     +11.847     +12.374     +12.900     +13.426     +13.953
     +13.0     +11.938     +12.469     +13.000     +13.531     +14.062
     +13.1     +12.029     +12.564     +13.100     +13.636     +14.171
     +13.2     +12.119     +12.660     +13.200     +13.740     +14.281
     +13.3     +12.210     +12.755     +13.300     +13.845     +14.390
     +13.4     +12.301     +12.850     +13.400     +13.950     +14.499
     +13.5     +12.392     +12.946     +13.500     +14.054     +14.608
     +13.6     +12.482     +13.041     +13.600     +14.159     +14.718
     +13.7     +12.573     +13.137     +13.700     +14.263     +14.827
     +13.8     +12.664     +13.232     +13.800     +14.368     +14.936
     +13.9     +12.755     +13.327     +13.900     +14.473     +15.045
     +14.0     +12.846     +13.423     +14.000     +14.577     +15.154
     +14.1     +12.936     +13.518     +14.100     +14.682     +15.264
     +14.2     +13.027     +13.614     +14.200     +14.786     +15.373
     +14.3     +13.118     +13.709     +14.300     +14.891     +15.482
     +14.4     +13.209     +13.804     +14.400     +14.996     +15.591
     +14.5     +13.299     +13.900     +14.500     +15.100     +15.701
     +14.6     +13.390     +13.995     +14.600     +15.205     +15.810
     +14.7     +13.481     +14.090     +14.700     +15.310     +15.919
     +14.8     +13.572     +14.186     +14.800     +15.414     +16.028
     +14.9     +13.662     +14.281     +14.900     +15.519     +16.138
     +15.0     +13.753     +14.377     +15.000     +15.623     +16.247


==> figs/H_Hp__DeltaT_Deltap.txt <==
      +0.0      -0.395      +0.380      +0.000      -0.454      +0.436
      +0.1      -0.302      +0.473      +0.100      -0.347      +0.543
      +0.2      -0.209      +0.566      +0.200      -0.240      +0.650
      +0.3      -0.116      +0.659      +0.300      -0.134      +0.757
      +0.4      -0.023      +0.752      +0.400      -0.027      +0.864
      +0.5      +0.070      +0.845      +0.500      +0.080      +0.971
      +0.6      +0.163      +0.938      +0.600      +0.188      +1.078
      +0.7      +0.256      +1.031      +0.700      +0.295      +1.185
      +0.8      +0.349      +1.124      +0.800      +0.402      +1.292
      +0.9      +0.442      +1.217      +0.900      +0.509      +1.399
      +1.0      +0.535      +1.310      +1.000      +0.616      +1.507
      +1.1      +0.628      +1.403      +1.100      +0.723      +1.614
      +1.2      +0.720      +1.495      +1.200      +0.830      +1.721
      +1.3      +0.813      +1.588      +1.300      +0.937      +1.828
      +1.4      +0.906      +1.681      +1.400      +1.044      +1.935
      +1.5      +0.999      +1.774      +1.500      +1.152      +2.042
      +1.6      +1.092      +1.867      +1.600      +1.259      +2.149
      +1.7      +1.185      +1.960      +1.700      +1.366      +2.257
      +1.8      +1.277      +2.052      +1.800      +1.473      +2.364
      +1.9      +1.370      +2.145      +1.900      +1.580      +2.471
      +2.0      +1.463      +2.238      +2.000      +1.688      +2.578
      +2.1      +1.556      +2.331      +2.100      +1.795      +2.686
      +2.2      +1.648      +2.423      +2.200      +1.902      +2.793
      +2.3      +1.741      +2.516      +2.300      +2.010      +2.900
      +2.4      +1.834      +2.609      +2.400      +2.117      +3.008
      +2.5      +1.926      +2.701      +2.500      +2.224      +3.115
      +2.6      +2.019      +2.794      +2.600      +2.332      +3.222
      +2.7      +2.111      +2.887      +2.700      +2.439      +3.330
      +2.8      +2.204      +2.979      +2.800      +2.546      +3.437
      +2.9      +2.297      +3.072      +2.900      +2.654      +3.545
      +3.0      +2.389      +3.164      +3.000      +2.761      +3.652
      +3.1      +2.482      +3.257      +3.100      +2.869      +3.759
      +3.2      +2.574      +3.349      +3.200      +2.976      +3.867
      +3.3      +2.667      +3.442      +3.300      +3.084      +3.974
      +3.4      +2.759      +3.534      +3.400      +3.191      +4.082
      +3.5      +2.852      +3.627      +3.500      +3.299      +4.189
      +3.6      +2.944      +3.719      +3.600      +3.406      +4.297
      +3.7      +3.037      +3.812      +3.700      +3.514      +4.404
      +3.8      +3.129      +3.904      +3.800      +3.621      +4.512
      +3.9      +3.221      +3.997      +3.900      +3.729      +4.620
      +4.0      +3.314      +4.089      +4.000      +3.837      +4.727
      +4.1      +3.406      +4.181      +4.100      +3.944      +4.835
      +4.2      +3.499      +4.274      +4.200      +4.052      +4.943
      +4.3      +3.591      +4.366      +4.300      +4.160      +5.050
      +4.4      +3.683      +4.458      +4.400      +4.267      +5.158
      +4.5      +3.775      +4.551      +4.500      +4.375      +5.266
      +4.6      +3.868      +4.643      +4.600      +4.483      +5.373
      +4.7      +3.960      +4.735      +4.700      +4.590      +5.481
      +4.8      +4.052      +4.827      +4.800      +4.698      +5.589
      +4.9      +4.144      +4.920      +4.900      +4.806      +5.697
      +5.0      +4.237      +5.012      +5.000      +4.914      +5.805
      +5.1      +4.329      +5.104      +5.100      +5.022      +5.912
      +5.2      +4.421      +5.196      +5.200      +5.129      +6.020
      +5.3      +4.513      +5.288      +5.300      +5.237      +6.128
      +5.4      +4.605      +5.380      +5.400      +5.345      +6.236
      +5.5      +4.697      +5.472      +5.500      +5.453      +6.344
      +5.6      +4.789      +5.564      +5.600      +5.561      +6.452
      +5.7      +4.881      +5.656      +5.700      +5.669      +6.560
      +5.8      +4.973      +5.748      +5.800      +5.777      +6.668
      +5.9      +5.065      +5.840      +5.900      +5.885      +6.776
      +6.0      +5.157      +5.932      +6.000      +5.993      +6.884
      +6.1      +5.249      +6.024      +6.100      +6.101      +6.992
      +6.2      +5.341      +6.116      +6.200      +6.209      +7.100
      +6.3      +5.433      +6.208      +6.300      +6.317      +7.208
      +6.4      +5.525      +6.300      +6.400      +6.425      +7.316
      +6.5      +5.617      +6.392      +6.500      +6.533      +7.424
      +6.6      +5.709      +6.484      +6.600      +6.642      +7.532
      +6.7      +5.801      +6.576      +6.700      +6.750      +7.641
      +6.8      +5.892      +6.668      +6.800      +6.858      +7.749
      +6.9      +5.984      +6.759      +6.900      +6.966      +7.857
      +7.0      +6.076      +6.851      +7.000      +7.074      +7.965
      +7.1      +6.168      +6.943      +7.100      +7.183      +8.073
      +7.2      +6.260      +7.035      +7.200      +7.291      +8.182
      +7.3      +6.351      +7.126      +7.300      +7.399      +8.290
      +7.4      +6.443      +7.218      +7.400      +7.508      +8.398
      +7.5      +6.535      +7.310      +7.500      +7.616      +8.507
      +7.6      +6.626      +7.401      +7.600      +7.724      +8.615
      +7.7      +6.718      +7.493      +7.700      +7.833      +8.723
      +7.8      +6.809      +7.584      +7.800      +7.941      +8.832
      +7.9      +6.901      +7.676      +7.900      +8.049      +8.940
      +8.0      +6.992      +7.768      +8.000      +8.158      +9.049
      +8.1      +7.084      +7.859      +8.100      +8.266      +9.157
      +8.2      +7.176      +7.951      +8.200      +8.375      +9.266
      +8.3      +7.267      +8.042      +8.300      +8.483      +9.374
      +8.4      +7.358      +8.134      +8.400      +8.592      +9.483
      +8.5      +7.450      +8.225      +8.500      +8.701      +9.591
      +8.6      +7.541      +8.316      +8.600      +8.809      +9.700
      +8.7      +7.633      +8.408      +8.700      +8.918      +9.809
      +8.8      +7.724      +8.499      +8.800      +9.026      +9.917
      +8.9      +7.815      +8.590      +8.900      +9.135     +10.026
      +9.0      +7.907      +8.682      +9.000      +9.244     +10.135
      +9.1      +7.998      +8.773      +9.100      +9.353     +10.243
      +9.2      +8.089      +8.864      +9.200      +9.461     +10.352
      +9.3      +8.180      +8.955      +9.300      +9.570     +10.461
      +9.4      +8.272      +9.047      +9.400      +9.679     +10.570
      +9.5      +8.363      +9.138      +9.500      +9.788     +10.678
      +9.6      +8.454      +9.229      +9.600      +9.897     +10.787
      +9.7      +8.545      +9.320      +9.700     +10.005     +10.896
      +9.8      +8.636      +9.411      +9.800     +10.114     +11.005
      +9.9      +8.727      +9.502      +9.900     +10.223     +11.114
     +10.0      +8.818      +9.593     +10.000     +10.332     +11.223
     +10.1      +8.909      +9.684     +10.100     +10.441     +11.332
     +10.2      +9.000      +9.775     +10.200     +10.550     +11.441
     +10.3      +9.091      +9.866     +10.300     +10.659     +11.550
     +10.4      +9.182      +9.957     +10.400     +10.768     +11.659
     +10.5      +9.273     +10.048     +10.500     +10.877     +11.768
     +10.6      +9.364     +10.139     +10.600     +10.986     +11.877
     +10.7      +9.455     +10.230     +10.700     +11.096     +11.986
     +10.8      +9.546     +10.321     +10.800     +11.205     +12.095
     +10.9      +9.637     +10.412     +10.900     +11.314     +12.205
     +11.0      +9.727     +10.502     +11.000     +11.423     +12.314
     +11.1      +9.818     +10.593     +11.100     +11.532     +12.423
     +11.2      +9.909     +10.684     +11.200     +11.642     +12.532
     +11.3     +10.000     +10.775     +11.300     +11.751     +12.642
     +11.4     +10.090     +10.865     +11.400     +11.860     +12.751
     +11.5     +10.181     +10.956     +11.500     +11.969     +12.860
     +11.6     +10.272     +11.047     +11.600     +12.079     +12.969
     +11.7     +10.363     +11.138     +11.700     +12.188     +13.078
     +11.8     +10.453     +11.229     +11.800     +12.297     +13.188
     +11.9     +10.544     +11.319     +11.900     +12.406     +13.297
     +12.0     +10.635     +11.410     +12.000     +12.515     +13.406
     +12.1     +10.726     +11.501     +12.100     +12.625     +13.515
     +12.2     +10.817     +11.592     +12.200     +12.734     +13.625
     +12.3     +10.907     +11.682     +12.300     +12.843     +13.734
     +12.4     +10.998     +11.773     +12.400     +12.952     +13.843
     +12.5     +11.089     +11.864     +12.500     +13.062     +13.952
     +12.6     +11.180     +11.955     +12.600     +13.171     +14.062
     +12.7     +11.270     +12.045     +12.700     +13.280     +14.171
     +12.8     +11.361     +12.136     +12.800     +13.389     +14.280
     +12.9     +11.452     +12.227     +12.900     +13.499     +14.389
     +13.0     +11.543     +12.318     +13.000     +13.608     +14.498
     +13.1     +11.633     +12.409     +13.100     +13.717     +14.608
     +13.2     +11.724     +12.499     +13.200     +13.826     +14.717
     +13.3     +11.815     +12.590     +13.300     +13.935     +14.826
     +13.4     +11.906     +12.681     +13.400     +14.045     +14.935
     +13.5     +11.997     +12.772     +13.500     +14.154     +15.045
     +13.6     +12.087     +12.862     +13.600     +14.263     +15.154
     +13.7     +12.178     +12.953     +13.700     +14.372     +15.263
     +13.8     +12.269     +13.044     +13.800     +14.482     +15.372
     +13.9     +12.360     +13.135     +13.900     +14.591     +15.482
     +14.0     +12.450     +13.225     +14.000     +14.700     +15.591
     +14.1     +12.541     +13.316     +14.100     +14.809     +15.700
     +14.2     +12.632     +13.407     +14.200     +14.919     +15.809
     +14.3     +12.723     +13.498     +14.300     +15.028     +15.919
     +14.4     +12.813     +13.589     +14.400     +15.137     +16.028
     +14.5     +12.904     +13.679     +14.500     +15.246     +16.137
     +14.6     +12.995     +13.770     +14.600     +15.355     +16.246
     +14.7     +13.086     +13.861     +14.700     +15.465     +16.355
     +14.8     +13.177     +13.952     +14.800     +15.574     +16.465
     +14.9     +13.267     +14.042     +14.900     +15.683     +16.574
     +15.0     +13.358     +14.133     +15.000     +15.792     +16.683


==> figs/H_Hp__Deltap.txt <==
      +0.0      -0.425      -0.210      +0.000      +0.206      +0.408
      +0.1      -0.325      -0.110      +0.100      +0.306      +0.508
      +0.2      -0.225      -0.010      +0.200      +0.406      +0.608
      +0.3      -0.125      +0.090      +0.300      +0.506      +0.708
      +0.4      -0.025      +0.190      +0.400      +0.606      +0.808
      +0.5      +0.075      +0.290      +0.500      +0.706      +0.908
      +0.6      +0.175      +0.390      +0.600      +0.806      +1.008
      +0.7      +0.275      +0.490      +0.700      +0.906      +1.108
      +0.8      +0.375      +0.590      +0.800      +1.006      +1.208
      +0.9      +0.475      +0.690      +0.900      +1.106      +1.308
      +1.0      +0.575      +0.790      +1.000      +1.206      +1.408
      +1.1      +0.675      +0.890      +1.100      +1.306      +1.508
      +1.2      +0.775      +0.990      +1.200      +1.406      +1.608
      +1.3      +0.875      +1.090      +1.300      +1.506      +1.708
      +1.4      +0.975      +1.190      +1.400      +1.606      +1.808
      +1.5      +1.075      +1.290      +1.500      +1.706      +1.908
      +1.6      +1.175      +1.390      +1.600      +1.806      +2.008
      +1.7      +1.275      +1.490      +1.700      +1.906      +2.108
      +1.8      +1.375      +1.590      +1.800      +2.006      +2.208
      +1.9      +1.475      +1.690      +1.900      +2.106      +2.308
      +2.0      +1.575      +1.790      +2.000      +2.206      +2.408
      +2.1      +1.675      +1.890      +2.100      +2.306      +2.508
      +2.2      +1.775      +1.990      +2.200      +2.406      +2.608
      +2.3      +1.875      +2.090      +2.300      +2.506      +2.708
      +2.4      +1.975      +2.190      +2.400      +2.606      +2.808
      +2.5      +2.075      +2.290      +2.500      +2.706      +2.908
      +2.6      +2.175      +2.390      +2.600      +2.806      +3.008
      +2.7      +2.275      +2.490      +2.700      +2.906      +3.108
      +2.8      +2.375      +2.590      +2.800      +3.006      +3.208
      +2.9      +2.475      +2.690      +2.900      +3.106      +3.308
      +3.0      +2.575      +2.790      +3.000      +3.206      +3.408
      +3.1      +2.675      +2.890      +3.100      +3.306      +3.508
      +3.2      +2.775      +2.990      +3.200      +3.406      +3.608
      +3.3      +2.875      +3.090      +3.300      +3.506      +3.708
      +3.4      +2.975      +3.190      +3.400      +3.606      +3.808
      +3.5      +3.075      +3.290      +3.500      +3.706      +3.908
      +3.6      +3.175      +3.390      +3.600      +3.806      +4.008
      +3.7      +3.275      +3.490      +3.700      +3.906      +4.108
      +3.8      +3.375      +3.590      +3.800      +4.006      +4.208
      +3.9      +3.475      +3.690      +3.900      +4.106      +4.308
      +4.0      +3.575      +3.790      +4.000      +4.206      +4.408
      +4.1      +3.675      +3.890      +4.100      +4.306      +4.508
      +4.2      +3.775      +3.990      +4.200      +4.406      +4.608
      +4.3      +3.875      +4.090      +4.300      +4.506      +4.708
      +4.4      +3.975      +4.190      +4.400      +4.606      +4.808
      +4.5      +4.075      +4.290      +4.500      +4.706      +4.908
      +4.6      +4.175      +4.390      +4.600      +4.806      +5.008
      +4.7      +4.275      +4.490      +4.700      +4.906      +5.108
      +4.8      +4.375      +4.590      +4.800      +5.006      +5.208
      +4.9      +4.475      +4.690      +4.900      +5.106      +5.308
      +5.0      +4.575      +4.790      +5.000      +5.206      +5.408
      +5.1      +4.675      +4.890      +5.100      +5.306      +5.508
      +5.2      +4.775      +4.990      +5.200      +5.406      +5.608
      +5.3      +4.875      +5.090      +5.300      +5.506      +5.708
      +5.4      +4.975      +5.190      +5.400      +5.606      +5.808
      +5.5      +5.075      +5.290      +5.500      +5.706      +5.908
      +5.6      +5.175      +5.390      +5.600      +5.806      +6.008
      +5.7      +5.275      +5.490      +5.700      +5.906      +6.108
      +5.8      +5.375      +5.590      +5.800      +6.006      +6.208
      +5.9      +5.475      +5.690      +5.900      +6.106      +6.308
      +6.0      +5.575      +5.790      +6.000      +6.206      +6.408
      +6.1      +5.675      +5.890      +6.100      +6.306      +6.508
      +6.2      +5.775      +5.990      +6.200      +6.406      +6.608
      +6.3      +5.875      +6.090      +6.300      +6.506      +6.708
      +6.4      +5.975      +6.190      +6.400      +6.606      +6.808
      +6.5      +6.075      +6.290      +6.500      +6.706      +6.908
      +6.6      +6.175      +6.390      +6.600      +6.806      +7.008
      +6.7      +6.275      +6.490      +6.700      +6.906      +7.108
      +6.8      +6.375      +6.590      +6.800      +7.006      +7.208
      +6.9      +6.475      +6.690      +6.900      +7.106      +7.308
      +7.0      +6.575      +6.790      +7.000      +7.206      +7.408
      +7.1      +6.675      +6.890      +7.100      +7.306      +7.508
      +7.2      +6.775      +6.990      +7.200      +7.406      +7.608
      +7.3      +6.875      +7.090      +7.300      +7.506      +7.708
      +7.4      +6.975      +7.190      +7.400      +7.606      +7.808
      +7.5      +7.075      +7.290      +7.500      +7.706      +7.908
      +7.6      +7.175      +7.390      +7.600      +7.806      +8.008
      +7.7      +7.275      +7.490      +7.700      +7.906      +8.108
      +7.8      +7.375      +7.590      +7.800      +8.006      +8.208
      +7.9      +7.475      +7.690      +7.900      +8.106      +8.308
      +8.0      +7.575      +7.790      +8.000      +8.206      +8.408
      +8.1      +7.675      +7.890      +8.100      +8.306      +8.508
      +8.2      +7.775      +7.990      +8.200      +8.406      +8.608
      +8.3      +7.875      +8.090      +8.300      +8.506      +8.708
      +8.4      +7.975      +8.190      +8.400      +8.606      +8.808
      +8.5      +8.075      +8.290      +8.500      +8.706      +8.908
      +8.6      +8.175      +8.390      +8.600      +8.806      +9.008
      +8.7      +8.275      +8.490      +8.700      +8.906      +9.108
      +8.8      +8.375      +8.590      +8.800      +9.006      +9.208
      +8.9      +8.475      +8.690      +8.900      +9.106      +9.308
      +9.0      +8.575      +8.790      +9.000      +9.206      +9.408
      +9.1      +8.675      +8.890      +9.100      +9.306      +9.508
      +9.2      +8.775      +8.990      +9.200      +9.406      +9.608
      +9.3      +8.875      +9.090      +9.300      +9.506      +9.708
      +9.4      +8.975      +9.190      +9.400      +9.606      +9.808
      +9.5      +9.075      +9.290      +9.500      +9.706      +9.908
      +9.6      +9.175      +9.390      +9.600      +9.806     +10.008
      +9.7      +9.275      +9.490      +9.700      +9.906     +10.108
      +9.8      +9.375      +9.590      +9.800     +10.006     +10.208
      +9.9      +9.475      +9.690      +9.900     +10.106     +10.308
     +10.0      +9.575      +9.790     +10.000     +10.206     +10.408
     +10.1      +9.675      +9.890     +10.100     +10.306     +10.508
     +10.2      +9.775      +9.990     +10.200     +10.406     +10.608
     +10.3      +9.875     +10.090     +10.300     +10.506     +10.708
     +10.4      +9.975     +10.190     +10.400     +10.606     +10.808
     +10.5     +10.075     +10.290     +10.500     +10.706     +10.908
     +10.6     +10.175     +10.390     +10.600     +10.806     +11.008
     +10.7     +10.275     +10.490     +10.700     +10.906     +11.108
     +10.8     +10.375     +10.590     +10.800     +11.006     +11.208
     +10.9     +10.475     +10.690     +10.900     +11.106     +11.308
     +11.0     +10.575     +10.790     +11.000     +11.206     +11.408
     +11.1     +10.675     +10.890     +11.100     +11.306     +11.508
     +11.2     +10.775     +10.990     +11.200     +11.406     +11.608
     +11.3     +10.875     +11.090     +11.300     +11.506     +11.708
     +11.4     +10.975     +11.190     +11.400     +11.606     +11.808
     +11.5     +11.075     +11.290     +11.500     +11.706     +11.908
     +11.6     +11.175     +11.390     +11.600     +11.806     +12.008
     +11.7     +11.275     +11.490     +11.700     +11.906     +12.108
     +11.8     +11.375     +11.590     +11.800     +12.006     +12.208
     +11.9     +11.475     +11.690     +11.900     +12.106     +12.308
     +12.0     +11.575     +11.790     +12.000     +12.206     +12.408
     +12.1     +11.675     +11.890     +12.100     +12.306     +12.508
     +12.2     +11.775     +11.990     +12.200     +12.406     +12.608
     +12.3     +11.875     +12.090     +12.300     +12.506     +12.708
     +12.4     +11.975     +12.190     +12.400     +12.606     +12.808
     +12.5     +12.075     +12.290     +12.500     +12.706     +12.908
     +12.6     +12.175     +12.390     +12.600     +12.806     +13.008
     +12.7     +12.275     +12.490     +12.700     +12.906     +13.108
     +12.8     +12.375     +12.590     +12.800     +13.006     +13.208
     +12.9     +12.475     +12.690     +12.900     +13.106     +13.308
     +13.0     +12.575     +12.790     +13.000     +13.206     +13.408
     +13.1     +12.675     +12.890     +13.100     +13.306     +13.508
     +13.2     +12.775     +12.990     +13.200     +13.406     +13.608
     +13.3     +12.875     +13.090     +13.300     +13.506     +13.708
     +13.4     +12.975     +13.190     +13.400     +13.606     +13.808
     +13.5     +13.075     +13.290     +13.500     +13.706     +13.908
     +13.6     +13.175     +13.390     +13.600     +13.806     +14.008
     +13.7     +13.275     +13.490     +13.700     +13.906     +14.108
     +13.8     +13.375     +13.590     +13.800     +14.006     +14.208
     +13.9     +13.475     +13.690     +13.900     +14.106     +14.308
     +14.0     +13.575     +13.790     +14.000     +14.206     +14.408
     +14.1     +13.675     +13.890     +14.100     +14.306     +14.508
     +14.2     +13.775     +13.990     +14.200     +14.406     +14.608
     +14.3     +13.875     +14.090     +14.300     +14.506     +14.708
     +14.4     +13.975     +14.190     +14.400     +14.606     +14.808
     +14.5     +14.075     +14.290     +14.500     +14.706     +14.908
     +14.6     +14.175     +14.390     +14.600     +14.806     +15.008
     +14.7     +14.275     +14.490     +14.700     +14.906     +15.108
     +14.8     +14.375     +14.590     +14.800     +15.006     +15.208
     +14.9     +14.475     +14.690     +14.900     +15.106     +15.308
     +15.0     +14.575     +14.790     +15.000     +15.206     +15.408


==> figs/T_Hp__DeltaT.txt <==
      +0.0       +268.150       +278.150       +288.150       +298.150       +308.150
      +0.1       +267.500       +277.500       +287.500       +297.500       +307.500
      +0.2       +266.850       +276.850       +286.850       +296.850       +306.850
      +0.3       +266.200       +276.200       +286.200       +296.200       +306.200
      +0.4       +265.550       +275.550       +285.550       +295.550       +305.550
      +0.5       +264.900       +274.900       +284.900       +294.900       +304.900
      +0.6       +264.250       +274.250       +284.250       +294.250       +304.250
      +0.7       +263.600       +273.600       +283.600       +293.600       +303.600
      +0.8       +262.950       +272.950       +282.950       +292.950       +302.950
      +0.9       +262.300       +272.300       +282.300       +292.300       +302.300
      +1.0       +261.650       +271.650       +281.650       +291.650       +301.650
      +1.1       +261.000       +271.000       +281.000       +291.000       +301.000
      +1.2       +260.350       +270.350       +280.350       +290.350       +300.350
      +1.3       +259.700       +269.700       +279.700       +289.700       +299.700
      +1.4       +259.050       +269.050       +279.050       +289.050       +299.050
      +1.5       +258.400       +268.400       +278.400       +288.400       +298.400
      +1.6       +257.750       +267.750       +277.750       +287.750       +297.750
      +1.7       +257.100       +267.100       +277.100       +287.100       +297.100
      +1.8       +256.450       +266.450       +276.450       +286.450       +296.450
      +1.9       +255.800       +265.800       +275.800       +285.800       +295.800
      +2.0       +255.150       +265.150       +275.150       +285.150       +295.150
      +2.1       +254.500       +264.500       +274.500       +284.500       +294.500
      +2.2       +253.850       +263.850       +273.850       +283.850       +293.850
      +2.3       +253.200       +263.200       +273.200       +283.200       +293.200
      +2.4       +252.550       +262.550       +272.550       +282.550       +292.550
      +2.5       +251.900       +261.900       +271.900       +281.900       +291.900
      +2.6       +251.250       +261.250       +271.250       +281.250       +291.250
      +2.7       +250.600       +260.600       +270.600       +280.600       +290.600
      +2.8       +249.950       +259.950       +269.950       +279.950       +289.950
      +2.9       +249.300       +259.300       +269.300       +279.300       +289.300
      +3.0       +248.650       +258.650       +268.650       +278.650       +288.650
      +3.1       +248.000       +258.000       +268.000       +278.000       +288.000
      +3.2       +247.350       +257.350       +267.350       +277.350       +287.350
      +3.3       +246.700       +256.700       +266.700       +276.700       +286.700
      +3.4       +246.050       +256.050       +266.050       +276.050       +286.050
      +3.5       +245.400       +255.400       +265.400       +275.400       +285.400
      +3.6       +244.750       +254.750       +264.750       +274.750       +284.750
      +3.7       +244.100       +254.100       +264.100       +274.100       +284.100
      +3.8       +243.450       +253.450       +263.450       +273.450       +283.450
      +3.9       +242.800       +252.800       +262.800       +272.800       +282.800
      +4.0       +242.150       +252.150       +262.150       +272.150       +282.150
      +4.1       +241.500       +251.500       +261.500       +271.500       +281.500
      +4.2       +240.850       +250.850       +260.850       +270.850       +280.850
      +4.3       +240.200       +250.200       +260.200       +270.200       +280.200
      +4.4       +239.550       +249.550       +259.550       +269.550       +279.550
      +4.5       +238.900       +248.900       +258.900       +268.900       +278.900
      +4.6       +238.250       +248.250       +258.250       +268.250       +278.250
      +4.7       +237.600       +247.600       +257.600       +267.600       +277.600
      +4.8       +236.950       +246.950       +256.950       +266.950       +276.950
      +4.9       +236.300       +246.300       +256.300       +266.300       +276.300
      +5.0       +235.650       +245.650       +255.650       +265.650       +275.650
      +5.1       +235.000       +245.000       +255.000       +265.000       +275.000
      +5.2       +234.350       +244.350       +254.350       +264.350       +274.350
      +5.3       +233.700       +243.700       +253.700       +263.700       +273.700
      +5.4       +233.050       +243.050       +253.050       +263.050       +273.050
      +5.5       +232.400       +242.400       +252.400       +262.400       +272.400
      +5.6       +231.750       +241.750       +251.750       +261.750       +271.750
      +5.7       +231.100       +241.100       +251.100       +261.100       +271.100
      +5.8       +230.450       +240.450       +250.450       +260.450       +270.450
      +5.9       +229.800       +239.800       +249.800       +259.800       +269.800
      +6.0       +229.150       +239.150       +249.150       +259.150       +269.150
      +6.1       +228.500       +238.500       +248.500       +258.500       +268.500
      +6.2       +227.850       +237.850       +247.850       +257.850       +267.850
      +6.3       +227.200       +237.200       +247.200       +257.200       +267.200
      +6.4       +226.550       +236.550       +246.550       +256.550       +266.550
      +6.5       +225.900       +235.900       +245.900       +255.900       +265.900
      +6.6       +225.250       +235.250       +245.250       +255.250       +265.250
      +6.7       +224.600       +234.600       +244.600       +254.600       +264.600
      +6.8       +223.950       +233.950       +243.950       +253.950       +263.950
      +6.9       +223.300       +233.300       +243.300       +253.300       +263.300
      +7.0       +222.650       +232.650       +242.650       +252.650       +262.650
      +7.1       +222.000       +232.000       +242.000       +252.000       +262.000
      +7.2       +221.350       +231.350       +241.350       +251.350       +261.350
      +7.3       +220.700       +230.700       +240.700       +250.700       +260.700
      +7.4       +220.050       +230.050       +240.050       +250.050       +260.050
      +7.5       +219.400       +229.400       +239.400       +249.400       +259.400
      +7.6       +218.750       +228.750       +238.750       +248.750       +258.750
      +7.7       +218.100       +228.100       +238.100       +248.100       +258.100
      +7.8       +217.450       +227.450       +237.450       +247.450       +257.450
      +7.9       +216.800       +226.800       +236.800       +246.800       +256.800
      +8.0       +216.150       +226.150       +236.150       +246.150       +256.150
      +8.1       +215.500       +225.500       +235.500       +245.500       +255.500
      +8.2       +214.850       +224.850       +234.850       +244.850       +254.850
      +8.3       +214.200       +224.200       +234.200       +244.200       +254.200
      +8.4       +213.550       +223.550       +233.550       +243.550       +253.550
      +8.5       +212.900       +222.900       +232.900       +242.900       +252.900
      +8.6       +212.250       +222.250       +232.250       +242.250       +252.250
      +8.7       +211.600       +221.600       +231.600       +241.600       +251.600
      +8.8       +210.950       +220.950       +230.950       +240.950       +250.950
      +8.9       +210.300       +220.300       +230.300       +240.300       +250.300
      +9.0       +209.650       +219.650       +229.650       +239.650       +249.650
      +9.1       +209.000       +219.000       +229.000       +239.000       +249.000
      +9.2       +208.350       +218.350       +228.350       +238.350       +248.350
      +9.3       +207.700       +217.700       +227.700       +237.700       +247.700
      +9.4       +207.050       +217.050       +227.050       +237.050       +247.050
      +9.5       +206.400       +216.400       +226.400       +236.400       +246.400
      +9.6       +205.750       +215.750       +225.750       +235.750       +245.750
      +9.7       +205.100       +215.100       +225.100       +235.100       +245.100
      +9.8       +204.450       +214.450       +224.450       +234.450       +244.450
      +9.9       +203.800       +213.800       +223.800       +233.800       +243.800
     +10.0       +203.150       +213.150       +223.150       +233.150       +243.150
     +10.1       +202.500       +212.500       +222.500       +232.500       +242.500
     +10.2       +201.850       +211.850       +221.850       +231.850       +241.850
     +10.3       +201.200       +211.200       +221.200       +231.200       +241.200
     +10.4       +200.550       +210.550       +220.550       +230.550       +240.550
     +10.5       +199.900       +209.900       +219.900       +229.900       +239.900
     +10.6       +199.250       +209.250       +219.250       +229.250       +239.250
     +10.7       +198.600       +208.600       +218.600       +228.600       +238.600
     +10.8       +197.950       +207.950       +217.950       +227.950       +237.950
     +10.9       +197.300       +207.300       +217.300       +227.300       +237.300
     +11.0       +196.650       +206.650       +216.650       +226.650       +236.650
     +11.1       +196.650       +206.650       +216.650       +226.650       +236.650
     +11.2       +196.650       +206.650       +216.650       +226.650       +236.650
     +11.3       +196.650       +206.650       +216.650       +226.650       +236.650
     +11.4       +196.650       +206.650       +216.650       +226.650       +236.650
     +11.5       +196.650       +206.650       +216.650       +226.650       +236.650
     +11.6       +196.650       +206.650       +216.650       +226.650       +236.650
     +11.7       +196.650       +206.650       +216.650       +226.650       +236.650
     +11.8       +196.650       +206.650       +216.650       +226.650       +236.650
     +11.9       +196.650       +206.650       +216.650       +226.650       +236.650
     +12.0       +196.650       +206.650       +216.650       +226.650       +236.650
     +12.1       +196.650       +206.650       +216.650       +226.650       +236.650
     +12.2       +196.650       +206.650       +216.650       +226.650       +236.650
     +12.3       +196.650       +206.650       +216.650       +226.650       +236.650
     +12.4       +196.650       +206.650       +216.650       +226.650       +236.650
     +12.5       +196.650       +206.650       +216.650       +226.650       +236.650
     +12.6       +196.650       +206.650       +216.650       +226.650       +236.650
     +12.7       +196.650       +206.650       +216.650       +226.650       +236.650
     +12.8       +196.650       +206.650       +216.650       +226.650       +236.650
     +12.9       +196.650       +206.650       +216.650       +226.650       +236.650
     +13.0       +196.650       +206.650       +216.650       +226.650       +236.650
     +13.1       +196.650       +206.650       +216.650       +226.650       +236.650
     +13.2       +196.650       +206.650       +216.650       +226.650       +236.650
     +13.3       +196.650       +206.650       +216.650       +226.650       +236.650
     +13.4       +196.650       +206.650       +216.650       +226.650       +236.650
     +13.5       +196.650       +206.650       +216.650       +226.650       +236.650
     +13.6       +196.650       +206.650       +216.650       +226.650       +236.650
     +13.7       +196.650       +206.650       +216.650       +226.650       +236.650
     +13.8       +196.650       +206.650       +216.650       +226.650       +236.650
     +13.9       +196.650       +206.650       +216.650       +226.650       +236.650
     +14.0       +196.650       +206.650       +216.650       +226.650       +236.650
     +14.1       +196.650       +206.650       +216.650       +226.650       +236.650
     +14.2       +196.650       +206.650       +216.650       +226.650       +236.650
     +14.3       +196.650       +206.650       +216.650       +226.650       +236.650
     +14.4       +196.650       +206.650       +216.650       +226.650       +236.650
     +14.5       +196.650       +206.650       +216.650       +226.650       +236.650
     +14.6       +196.650       +206.650       +216.650       +226.650       +236.650
     +14.7       +196.650       +206.650       +216.650       +226.650       +236.650
     +14.8       +196.650       +206.650       +216.650       +226.650       +236.650
     +14.9       +196.650       +206.650       +216.650       +226.650       +236.650
     +15.0       +196.650       +206.650       +216.650       +226.650       +236.650


==> figs/Tisa_Hp.txt <==
      +0.0       +288.150
      +0.1       +287.500
      +0.2       +286.850
      +0.3       +286.200
      +0.4       +285.550
      +0.5       +284.900
      +0.6       +284.250
      +0.7       +283.600
      +0.8       +282.950
      +0.9       +282.300
      +1.0       +281.650
      +1.1       +281.000
      +1.2       +280.350
      +1.3       +279.700
      +1.4       +279.050
      +1.5       +278.400
      +1.6       +277.750
      +1.7       +277.100
      +1.8       +276.450
      +1.9       +275.800
      +2.0       +275.150
      +2.1       +274.500
      +2.2       +273.850
      +2.3       +273.200
      +2.4       +272.550
      +2.5       +271.900
      +2.6       +271.250
      +2.7       +270.600
      +2.8       +269.950
      +2.9       +269.300
      +3.0       +268.650
      +3.1       +268.000
      +3.2       +267.350
      +3.3       +266.700
      +3.4       +266.050
      +3.5       +265.400
      +3.6       +264.750
      +3.7       +264.100
      +3.8       +263.450
      +3.9       +262.800
      +4.0       +262.150
      +4.1       +261.500
      +4.2       +260.850
      +4.3       +260.200
      +4.4       +259.550
      +4.5       +258.900
      +4.6       +258.250
      +4.7       +257.600
      +4.8       +256.950
      +4.9       +256.300
      +5.0       +255.650
      +5.1       +255.000
      +5.2       +254.350
      +5.3       +253.700
      +5.4       +253.050
      +5.5       +252.400
      +5.6       +251.750
      +5.7       +251.100
      +5.8       +250.450
      +5.9       +249.800
      +6.0       +249.150
      +6.1       +248.500
      +6.2       +247.850
      +6.3       +247.200
      +6.4       +246.550
      +6.5       +245.900
      +6.6       +245.250
      +6.7       +244.600
      +6.8       +243.950
      +6.9       +243.300
      +7.0       +242.650
      +7.1       +242.000
      +7.2       +241.350
      +7.3       +240.700
      +7.4       +240.050
      +7.5       +239.400
      +7.6       +238.750
      +7.7       +238.100
      +7.8       +237.450
      +7.9       +236.800
      +8.0       +236.150
      +8.1       +235.500
      +8.2       +234.850
      +8.3       +234.200
      +8.4       +233.550
      +8.5       +232.900
      +8.6       +232.250
      +8.7       +231.600
      +8.8       +230.950
      +8.9       +230.300
      +9.0       +229.650
      +9.1       +229.000
      +9.2       +228.350
      +9.3       +227.700
      +9.4       +227.050
      +9.5       +226.400
      +9.6       +225.750
      +9.7       +225.100
      +9.8       +224.450
      +9.9       +223.800
     +10.0       +223.150
     +10.1       +222.500
     +10.2       +221.850
     +10.3       +221.200
     +10.4       +220.550
     +10.5       +219.900
     +10.6       +219.250
     +10.7       +218.600
     +10.8       +217.950
     +10.9       +217.300
     +11.0       +216.650
     +11.1       +216.650
     +11.2       +216.650
     +11.3       +216.650
     +11.4       +216.650
     +11.5       +216.650
     +11.6       +216.650
     +11.7       +216.650
     +11.8       +216.650
     +11.9       +216.650
     +12.0       +216.650
     +12.1       +216.650
     +12.2       +216.650
     +12.3       +216.650
     +12.4       +216.650
     +12.5       +216.650
     +12.6       +216.650
     +12.7       +216.650
     +12.8       +216.650
     +12.9       +216.650
     +13.0       +216.650
     +13.1       +216.650
     +13.2       +216.650
     +13.3       +216.650
     +13.4       +216.650
     +13.5       +216.650
     +13.6       +216.650
     +13.7       +216.650
     +13.8       +216.650
     +13.9       +216.650
     +14.0       +216.650
     +14.1       +216.650
     +14.2       +216.650
     +14.3       +216.650
     +14.4       +216.650
     +14.5       +216.650
     +14.6       +216.650
     +14.7       +216.650
     +14.8       +216.650
     +14.9       +216.650
     +15.0       +216.650


==> figs/dHdHp_Hp__DeltaT.txt <==
      +0.0       +0.93059       +0.96530       +1.00000       +1.03470       +1.06941
      +0.1       +0.93043       +0.96522       +1.00000       +1.03478       +1.06957
      +0.2       +0.93028       +0.96514       +1.00000       +1.03486       +1.06972
      +0.3       +0.93012       +0.96506       +1.00000       +1.03494       +1.06988
      +0.4       +0.92996       +0.96498       +1.00000       +1.03502       +1.07004
      +0.5       +0.92980       +0.96490       +1.00000       +1.03510       +1.07020
      +0.6       +0.92964       +0.96482       +1.00000       +1.03518       +1.07036
      +0.7       +0.92948       +0.96474       +1.00000       +1.03526       +1.07052
      +0.8       +0.92932       +0.96466       +1.00000       +1.03534       +1.07068
      +0.9       +0.92915       +0.96458       +1.00000       +1.03542       +1.07085
      +1.0       +0.92899       +0.96449       +1.00000       +1.03551       +1.07101
      +1.1       +0.92883       +0.96441       +1.00000       +1.03559       +1.07117
      +1.2       +0.92866       +0.96433       +1.00000       +1.03567       +1.07134
      +1.3       +0.92849       +0.96425       +1.00000       +1.03575       +1.07151
      +1.4       +0.92833       +0.96416       +1.00000       +1.03584       +1.07167
      +1.5       +0.92816       +0.96408       +1.00000       +1.03592       +1.07184
      +1.6       +0.92799       +0.96400       +1.00000       +1.03600       +1.07201
      +1.7       +0.92782       +0.96391       +1.00000       +1.03609       +1.07218
      +1.8       +0.92765       +0.96383       +1.00000       +1.03617       +1.07235
      +1.9       +0.92748       +0.96374       +1.00000       +1.03626       +1.07252
      +2.0       +0.92731       +0.96366       +1.00000       +1.03634       +1.07269
      +2.1       +0.92714       +0.96357       +1.00000       +1.03643       +1.07286
      +2.2       +0.92697       +0.96348       +1.00000       +1.03652       +1.07303
      +2.3       +0.92679       +0.96340       +1.00000       +1.03660       +1.07321
      +2.4       +0.92662       +0.96331       +1.00000       +1.03669       +1.07338
      +2.5       +0.92644       +0.96322       +1.00000       +1.03678       +1.07356
      +2.6       +0.92627       +0.96313       +1.00000       +1.03687       +1.07373
      +2.7       +0.92609       +0.96305       +1.00000       +1.03695       +1.07391
      +2.8       +0.92591       +0.96296       +1.00000       +1.03704       +1.07409
      +2.9       +0.92573       +0.96287       +1.00000       +1.03713       +1.07427
      +3.0       +0.92555       +0.96278       +1.00000       +1.03722       +1.07445
      +3.1       +0.92537       +0.96269       +1.00000       +1.03731       +1.07463
      +3.2       +0.92519       +0.96260       +1.00000       +1.03740       +1.07481
      +3.3       +0.92501       +0.96250       +1.00000       +1.03750       +1.07499
      +3.4       +0.92483       +0.96241       +1.00000       +1.03759       +1.07517
      +3.5       +0.92464       +0.96232       +1.00000       +1.03768       +1.07536
      +3.6       +0.92446       +0.96223       +1.00000       +1.03777       +1.07554
      +3.7       +0.92427       +0.96214       +1.00000       +1.03786       +1.07573
      +3.8       +0.92408       +0.96204       +1.00000       +1.03796       +1.07592
      +3.9       +0.92390       +0.96195       +1.00000       +1.03805       +1.07610
      +4.0       +0.92371       +0.96185       +1.00000       +1.03815       +1.07629
      +4.1       +0.92352       +0.96176       +1.00000       +1.03824       +1.07648
      +4.2       +0.92333       +0.96166       +1.00000       +1.03834       +1.07667
      +4.3       +0.92314       +0.96157       +1.00000       +1.03843       +1.07686
      +4.4       +0.92294       +0.96147       +1.00000       +1.03853       +1.07706
      +4.5       +0.92275       +0.96138       +1.00000       +1.03862       +1.07725
      +4.6       +0.92256       +0.96128       +1.00000       +1.03872       +1.07744
      +4.7       +0.92236       +0.96118       +1.00000       +1.03882       +1.07764
      +4.8       +0.92216       +0.96108       +1.00000       +1.03892       +1.07784
      +4.9       +0.92197       +0.96098       +1.00000       +1.03902       +1.07803
      +5.0       +0.92177       +0.96088       +1.00000       +1.03912       +1.07823
      +5.1       +0.92157       +0.96078       +1.00000       +1.03922       +1.07843
      +5.2       +0.92137       +0.96068       +1.00000       +1.03932       +1.07863
      +5.3       +0.92117       +0.96058       +1.00000       +1.03942       +1.07883
      +5.4       +0.92096       +0.96048       +1.00000       +1.03952       +1.07904
      +5.5       +0.92076       +0.96038       +1.00000       +1.03962       +1.07924
      +5.6       +0.92056       +0.96028       +1.00000       +1.03972       +1.07944
      +5.7       +0.92035       +0.96018       +1.00000       +1.03982       +1.07965
      +5.8       +0.92014       +0.96007       +1.00000       +1.03993       +1.07986
      +5.9       +0.91994       +0.95997       +1.00000       +1.04003       +1.08006
      +6.0       +0.91973       +0.95986       +1.00000       +1.04014       +1.08027
      +6.1       +0.91952       +0.95976       +1.00000       +1.04024       +1.08048
      +6.2       +0.91931       +0.95965       +1.00000       +1.04035       +1.08069
      +6.3       +0.91909       +0.95955       +1.00000       +1.04045       +1.08091
      +6.4       +0.91888       +0.95944       +1.00000       +1.04056       +1.08112
      +6.5       +0.91867       +0.95933       +1.00000       +1.04067       +1.08133
      +6.6       +0.91845       +0.95923       +1.00000       +1.04077       +1.08155
      +6.7       +0.91823       +0.95912       +1.00000       +1.04088       +1.08177
      +6.8       +0.91802       +0.95901       +1.00000       +1.04099       +1.08198
      +6.9       +0.91780       +0.95890       +1.00000       +1.04110       +1.08220
      +7.0       +0.91758       +0.95879       +1.00000       +1.04121       +1.08242
      +7.1       +0.91736       +0.95868       +1.00000       +1.04132       +1.08264
      +7.2       +0.91713       +0.95857       +1.00000       +1.04143       +1.08287
      +7.3       +0.91691       +0.95845       +1.00000       +1.04155       +1.08309
      +7.4       +0.91668       +0.95834       +1.00000       +1.04166       +1.08332
      +7.5       +0.91646       +0.95823       +1.00000       +1.04177       +1.08354
      +7.6       +0.91623       +0.95812       +1.00000       +1.04188       +1.08377
      +7.7       +0.91600       +0.95800       +1.00000       +1.04200       +1.08400
      +7.8       +0.91577       +0.95789       +1.00000       +1.04211       +1.08423
      +7.9       +0.91554       +0.95777       +1.00000       +1.04223       +1.08446
      +8.0       +0.91531       +0.95765       +1.00000       +1.04235       +1.08469
      +8.1       +0.91507       +0.95754       +1.00000       +1.04246       +1.08493
      +8.2       +0.91484       +0.95742       +1.00000       +1.04258       +1.08516
      +8.3       +0.91460       +0.95730       +1.00000       +1.04270       +1.08540
      +8.4       +0.91437       +0.95718       +1.00000       +1.04282       +1.08563
      +8.5       +0.91413       +0.95706       +1.00000       +1.04294       +1.08587
      +8.6       +0.91389       +0.95694       +1.00000       +1.04306       +1.08611
      +8.7       +0.91364       +0.95682       +1.00000       +1.04318       +1.08636
      +8.8       +0.91340       +0.95670       +1.00000       +1.04330       +1.08660
      +8.9       +0.91316       +0.95658       +1.00000       +1.04342       +1.08684
      +9.0       +0.91291       +0.95646       +1.00000       +1.04354       +1.08709
      +9.1       +0.91266       +0.95633       +1.00000       +1.04367       +1.08734
      +9.2       +0.91242       +0.95621       +1.00000       +1.04379       +1.08758
      +9.3       +0.91217       +0.95608       +1.00000       +1.04392       +1.08783
      +9.4       +0.91191       +0.95596       +1.00000       +1.04404       +1.08809
      +9.5       +0.91166       +0.95583       +1.00000       +1.04417       +1.08834
      +9.6       +0.91141       +0.95570       +1.00000       +1.04430       +1.08859
      +9.7       +0.91115       +0.95558       +1.00000       +1.04442       +1.08885
      +9.8       +0.91089       +0.95545       +1.00000       +1.04455       +1.08911
      +9.9       +0.91063       +0.95532       +1.00000       +1.04468       +1.08937
     +10.0       +0.91037       +0.95519       +1.00000       +1.04481       +1.08963
     +10.1       +0.91011       +0.95506       +1.00000       +1.04494       +1.08989
     +10.2       +0.90985       +0.95492       +1.00000       +1.04508       +1.09015
     +10.3       +0.90958       +0.95479       +1.00000       +1.04521       +1.09042
     +10.4       +0.90932       +0.95466       +1.00000       +1.04534       +1.09068
     +10.5       +0.90905       +0.95452       +1.00000       +1.04548       +1.09095
     +10.6       +0.90878       +0.95439       +1.00000       +1.04561       +1.09122
     +10.7       +0.90851       +0.95425       +1.00000       +1.04575       +1.09149
     +10.8       +0.90824       +0.95412       +1.00000       +1.04588       +1.09176
     +10.9       +0.90796       +0.95398       +1.00000       +1.04602       +1.09204
     +11.0       +0.90769       +0.95384       +1.00000       +1.04616       +1.09231
     +11.1       +0.90769       +0.95384       +1.00000       +1.04616       +1.09231
     +11.2       +0.90769       +0.95384       +1.00000       +1.04616       +1.09231
     +11.3       +0.90769       +0.95384       +1.00000       +1.04616       +1.09231
     +11.4       +0.90769       +0.95384       +1.00000       +1.04616       +1.09231
     +11.5       +0.90769       +0.95384       +1.00000       +1.04616       +1.09231
     +11.6       +0.90769       +0.95384       +1.00000       +1.04616       +1.09231
     +11.7       +0.90769       +0.95384       +1.00000       +1.04616       +1.09231
     +11.8       +0.90769       +0.95384       +1.00000       +1.04616       +1.09231
     +11.9       +0.90769       +0.95384       +1.00000       +1.04616       +1.09231
     +12.0       +0.90769       +0.95384       +1.00000       +1.04616       +1.09231
     +12.1       +0.90769       +0.95384       +1.00000       +1.04616       +1.09231
     +12.2       +0.90769       +0.95384       +1.00000       +1.04616       +1.09231
     +12.3       +0.90769       +0.95384       +1.00000       +1.04616       +1.09231
     +12.4       +0.90769       +0.95384       +1.00000       +1.04616       +1.09231
     +12.5       +0.90769       +0.95384       +1.00000       +1.04616       +1.09231
     +12.6       +0.90769       +0.95384       +1.00000       +1.04616       +1.09231
     +12.7       +0.90769       +0.95384       +1.00000       +1.04616       +1.09231
     +12.8       +0.90769       +0.95384       +1.00000       +1.04616       +1.09231
     +12.9       +0.90769       +0.95384       +1.00000       +1.04616       +1.09231
     +13.0       +0.90769       +0.95384       +1.00000       +1.04616       +1.09231
     +13.1       +0.90769       +0.95384       +1.00000       +1.04616       +1.09231
     +13.2       +0.90769       +0.95384       +1.00000       +1.04616       +1.09231
     +13.3       +0.90769       +0.95384       +1.00000       +1.04616       +1.09231
     +13.4       +0.90769       +0.95384       +1.00000       +1.04616       +1.09231
     +13.5       +0.90769       +0.95384       +1.00000       +1.04616       +1.09231
     +13.6       +0.90769       +0.95384       +1.00000       +1.04616       +1.09231
     +13.7       +0.90769       +0.95384       +1.00000       +1.04616       +1.09231
     +13.8       +0.90769       +0.95384       +1.00000       +1.04616       +1.09231
     +13.9       +0.90769       +0.95384       +1.00000       +1.04616       +1.09231
     +14.0       +0.90769       +0.95384       +1.00000       +1.04616       +1.09231
     +14.1       +0.90769       +0.95384       +1.00000       +1.04616       +1.09231
     +14.2       +0.90769       +0.95384       +1.00000       +1.04616       +1.09231
     +14.3       +0.90769       +0.95384       +1.00000       +1.04616       +1.09231
     +14.4       +0.90769       +0.95384       +1.00000       +1.04616       +1.09231
     +14.5       +0.90769       +0.95384       +1.00000       +1.04616       +1.09231
     +14.6       +0.90769       +0.95384       +1.00000       +1.04616       +1.09231
     +14.7       +0.90769       +0.95384       +1.00000       +1.04616       +1.09231
     +14.8       +0.90769       +0.95384       +1.00000       +1.04616       +1.09231
     +14.9       +0.90769       +0.95384       +1.00000       +1.04616       +1.09231
     +15.0       +0.90769       +0.95384       +1.00000       +1.04616       +1.09231


==> figs/dTdHp_Hp.txt <==
    +0.000           -6.5
    +0.100           -6.5
    +0.200           -6.5
    +0.300           -6.5
    +0.400           -6.5
    +0.500           -6.5
    +0.600           -6.5
    +0.700           -6.5
    +0.800           -6.5
    +0.900           -6.5
    +1.000           -6.5
    +1.100           -6.5
    +1.200           -6.5
    +1.300           -6.5
    +1.400           -6.5
    +1.500           -6.5
    +1.600           -6.5
    +1.700           -6.5
    +1.800           -6.5
    +1.900           -6.5
    +2.000           -6.5
    +2.100           -6.5
    +2.200           -6.5
    +2.300           -6.5
    +2.400           -6.5
    +2.500           -6.5
    +2.600           -6.5
    +2.700           -6.5
    +2.800           -6.5
    +2.900           -6.5
    +3.000           -6.5
    +3.100           -6.5
    +3.200           -6.5
    +3.300           -6.5
    +3.400           -6.5
    +3.500           -6.5
    +3.600           -6.5
    +3.700           -6.5
    +3.800           -6.5
    +3.900           -6.5
    +4.000           -6.5
    +4.100           -6.5
    +4.200           -6.5
    +4.300           -6.5
    +4.400           -6.5
    +4.500           -6.5
    +4.600           -6.5
    +4.700           -6.5
    +4.800           -6.5
    +4.900           -6.5
    +5.000           -6.5
    +5.100           -6.5
    +5.200           -6.5
    +5.300           -6.5
    +5.400           -6.5
    +5.500           -6.5
    +5.600           -6.5
    +5.700           -6.5
    +5.800           -6.5
    +5.900           -6.5
    +6.000           -6.5
    +6.100           -6.5
    +6.200           -6.5
    +6.300           -6.5
    +6.400           -6.5
    +6.500           -6.5
    +6.600           -6.5
    +6.700           -6.5
    +6.800           -6.5
    +6.900           -6.5
    +7.000           -6.5
    +7.100           -6.5
    +7.200           -6.5
    +7.300           -6.5
    +7.400           -6.5
    +7.500           -6.5
    +7.600           -6.5
    +7.700           -6.5
    +7.800           -6.5
    +7.900           -6.5
    +8.000           -6.5
    +8.100           -6.5
    +8.200           -6.5
    +8.300           -6.5
    +8.400           -6.5
    +8.500           -6.5
    +8.600           -6.5
    +8.700           -6.5
    +8.800           -6.5
    +8.900           -6.5
    +9.000           -6.5
    +9.100           -6.5
    +9.200           -6.5
    +9.300           -6.5
    +9.400           -6.5
    +9.500           -6.5
    +9.600           -6.5
    +9.700           -6.5
    +9.800           -6.5
    +9.900           -6.5
   +10.000           -6.5
   +10.100           -6.5
   +10.200           -6.5
   +10.300           -6.5
   +10.400           -6.5
   +10.500           -6.5
   +10.600           -6.5
   +10.700           -6.5
   +10.800           -6.5
   +10.900           -6.5
   +11.000           -6.5
   +11.001           +0.0
   +11.100           +0.0
   +11.200           +0.0
   +11.300           +0.0
   +11.400           +0.0
   +11.500           +0.0
   +11.600           +0.0
   +11.700           +0.0
   +11.800           +0.0
   +11.900           +0.0
   +12.000           +0.0
   +12.100           +0.0
   +12.200           +0.0
   +12.300           +0.0
   +12.400           +0.0
   +12.500           +0.0
   +12.600           +0.0
   +12.700           +0.0
   +12.800           +0.0
   +12.900           +0.0
   +13.000           +0.0
   +13.100           +0.0
   +13.200           +0.0
   +13.300           +0.0
   +13.400           +0.0
   +13.500           +0.0
   +13.600           +0.0
   +13.700           +0.0
   +13.800           +0.0
   +13.900           +0.0
   +14.000           +0.0
   +14.100           +0.0
   +14.200           +0.0
   +14.300           +0.0
   +14.400           +0.0
   +14.500           +0.0
   +14.600           +0.0
   +14.700           +0.0
   +14.800           +0.0
   +14.900           +0.0
   +15.000           +0.0


==> figs/dTisadHp_Hp.txt <==
    +0.000           -6.5
    +0.100           -6.5
    +0.200           -6.5
    +0.300           -6.5
    +0.400           -6.5
    +0.500           -6.5
    +0.600           -6.5
    +0.700           -6.5
    +0.800           -6.5
    +0.900           -6.5
    +1.000           -6.5
    +1.100           -6.5
    +1.200           -6.5
    +1.300           -6.5
    +1.400           -6.5
    +1.500           -6.5
    +1.600           -6.5
    +1.700           -6.5
    +1.800           -6.5
    +1.900           -6.5
    +2.000           -6.5
    +2.100           -6.5
    +2.200           -6.5
    +2.300           -6.5
    +2.400           -6.5
    +2.500           -6.5
    +2.600           -6.5
    +2.700           -6.5
    +2.800           -6.5
    +2.900           -6.5
    +3.000           -6.5
    +3.100           -6.5
    +3.200           -6.5
    +3.300           -6.5
    +3.400           -6.5
    +3.500           -6.5
    +3.600           -6.5
    +3.700           -6.5
    +3.800           -6.5
    +3.900           -6.5
    +4.000           -6.5
    +4.100           -6.5
    +4.200           -6.5
    +4.300           -6.5
    +4.400           -6.5
    +4.500           -6.5
    +4.600           -6.5
    +4.700           -6.5
    +4.800           -6.5
    +4.900           -6.5
    +5.000           -6.5
    +5.100           -6.5
    +5.200           -6.5
    +5.300           -6.5
    +5.400           -6.5
    +5.500           -6.5
    +5.600           -6.5
    +5.700           -6.5
    +5.800           -6.5
    +5.900           -6.5
    +6.000           -6.5
    +6.100           -6.5
    +6.200           -6.5
    +6.300           -6.5
    +6.400           -6.5
    +6.500           -6.5
    +6.600           -6.5
    +6.700           -6.5
    +6.800           -6.5
    +6.900           -6.5
    +7.000           -6.5
    +7.100           -6.5
    +7.200           -6.5
    +7.300           -6.5
    +7.400           -6.5
    +7.500           -6.5
    +7.600           -6.5
    +7.700           -6.5
    +7.800           -6.5
    +7.900           -6.5
    +8.000           -6.5
    +8.100           -6.5
    +8.200           -6.5
    +8.300           -6.5
    +8.400           -6.5
    +8.500           -6.5
    +8.600           -6.5
    +8.700           -6.5
    +8.800           -6.5
    +8.900           -6.5
    +9.000           -6.5
    +9.100           -6.5
    +9.200           -6.5
    +9.300           -6.5
    +9.400           -6.5
    +9.500           -6.5
    +9.600           -6.5
    +9.700           -6.5
    +9.800           -6.5
    +9.900           -6.5
   +10.000           -6.5
   +10.100           -6.5
   +10.200           -6.5
   +10.300           -6.5
   +10.400           -6.5
   +10.500           -6.5
   +10.600           -6.5
   +10.700           -6.5
   +10.800           -6.5
   +10.900           -6.5
   +11.000           -6.5
   +11.001           +0.0
   +11.100           +0.0
   +11.200           +0.0
   +11.300           +0.0
   +11.400           +0.0
   +11.500           +0.0
   +11.600           +0.0
   +11.700           +0.0
   +11.800           +0.0
   +11.900           +0.0
   +12.000           +0.0
   +12.100           +0.0
   +12.200           +0.0
   +12.300           +0.0
   +12.400           +0.0
   +12.500           +0.0
   +12.600           +0.0
   +12.700           +0.0
   +12.800           +0.0
   +12.900           +0.0
   +13.000           +0.0
   +13.100           +0.0
   +13.200           +0.0
   +13.300           +0.0
   +13.400           +0.0
   +13.500           +0.0
   +13.600           +0.0
   +13.700           +0.0
   +13.800           +0.0
   +13.900           +0.0
   +14.000           +0.0
   +14.100           +0.0
   +14.200           +0.0
   +14.300           +0.0
   +14.400           +0.0
   +14.500           +0.0
   +14.600           +0.0
   +14.700           +0.0
   +14.800           +0.0
   +14.900           +0.0
   +15.000           +0.0


==> figs/dpdHp_Hp.txt <==
      +0.0        -12.013
      +0.1        -11.898
      +0.2        -11.784
      +0.3        -11.671
      +0.4        -11.559
      +0.5        -11.447
      +0.6        -11.336
      +0.7        -11.226
      +0.8        -11.117
      +0.9        -11.009
      +1.0        -10.901
      +1.1        -10.795
      +1.2        -10.689
      +1.3        -10.584
      +1.4        -10.480
      +1.5        -10.376
      +1.6        -10.273
      +1.7        -10.171
      +1.8        -10.070
      +1.9         -9.970
      +2.0         -9.870
      +2.1         -9.771
      +2.2         -9.673
      +2.3         -9.576
      +2.4         -9.479
      +2.5         -9.384
      +2.6         -9.288
      +2.7         -9.194
      +2.8         -9.100
      +2.9         -9.008
      +3.0         -8.915
      +3.1         -8.824
      +3.2         -8.733
      +3.3         -8.643
      +3.4         -8.554
      +3.5         -8.465
      +3.6         -8.377
      +3.7         -8.290
      +3.8         -8.204
      +3.9         -8.118
      +4.0         -8.033
      +4.1         -7.948
      +4.2         -7.865
      +4.3         -7.782
      +4.4         -7.699
      +4.5         -7.618
      +4.6         -7.536
      +4.7         -7.456
      +4.8         -7.376
      +4.9         -7.297
      +5.0         -7.219
      +5.1         -7.141
      +5.2         -7.064
      +5.3         -6.987
      +5.4         -6.912
      +5.5         -6.836
      +5.6         -6.762
      +5.7         -6.688
      +5.8         -6.614
      +5.9         -6.542
      +6.0         -6.469
      +6.1         -6.398
      +6.2         -6.327
      +6.3         -6.257
      +6.4         -6.187
      +6.5         -6.118
      +6.6         -6.049
      +6.7         -5.981
      +6.8         -5.914
      +6.9         -5.847
      +7.0         -5.781
      +7.1         -5.715
      +7.2         -5.650
      +7.3         -5.586
      +7.4         -5.522
      +7.5         -5.459
      +7.6         -5.396
      +7.7         -5.334
      +7.8         -5.272
      +7.9         -5.211
      +8.0         -5.150
      +8.1         -5.090
      +8.2         -5.031
      +8.3         -4.972
      +8.4         -4.913
      +8.5         -4.855
      +8.6         -4.798
      +8.7         -4.741
      +8.8         -4.685
      +8.9         -4.629
      +9.0         -4.573
      +9.1         -4.518
      +9.2         -4.464
      +9.3         -4.410
      +9.4         -4.357
      +9.5         -4.304
      +9.6         -4.252
      +9.7         -4.200
      +9.8         -4.149
      +9.9         -4.098
     +10.0         -4.047
     +10.1         -3.997
     +10.2         -3.948
     +10.3         -3.899
     +10.4         -3.850
     +10.5         -3.802
     +10.6         -3.755
     +10.7         -3.708
     +10.8         -3.661
     +10.9         -3.615
     +11.0         -3.569
     +11.1         -3.513
     +11.2         -3.458
     +11.3         -3.404
     +11.4         -3.351
     +11.5         -3.298
     +11.6         -3.247
     +11.7         -3.196
     +11.8         -3.146
     +11.9         -3.097
     +12.0         -3.048
     +12.1         -3.000
     +12.2         -2.954
     +12.3         -2.907
     +12.4         -2.862
     +12.5         -2.817
     +12.6         -2.773
     +12.7         -2.730
     +12.8         -2.687
     +12.9         -2.645
     +13.0         -2.603
     +13.1         -2.563
     +13.2         -2.523
     +13.3         -2.483
     +13.4         -2.444
     +13.5         -2.406
     +13.6         -2.368
     +13.7         -2.331
     +13.8         -2.295
     +13.9         -2.259
     +14.0         -2.224
     +14.1         -2.189
     +14.2         -2.155
     +14.3         -2.121
     +14.4         -2.088
     +14.5         -2.055
     +14.6         -2.023
     +14.7         -1.991
     +14.8         -1.960
     +14.9         -1.929
     +15.0         -1.899


==> figs/p_Hp.txt <==
      +0.0     +101.32500
      +0.1     +100.12944
      +0.2      +98.94532
      +0.3      +97.77257
      +0.4      +96.61111
      +0.5      +95.46084
      +0.6      +94.32168
      +0.7      +93.19356
      +0.8      +92.07638
      +0.9      +90.97008
      +1.0      +89.87456
      +1.1      +88.78975
      +1.2      +87.71557
      +1.3      +86.65194
      +1.4      +85.59877
      +1.5      +84.55599
      +1.6      +83.52353
      +1.7      +82.50129
      +1.8      +81.48921
      +1.9      +80.48721
      +2.0      +79.49520
      +2.1      +78.51312
      +2.2      +77.54089
      +2.3      +76.57843
      +2.4      +75.62566
      +2.5      +74.68252
      +2.6      +73.74892
      +2.7      +72.82480
      +2.8      +71.91007
      +2.9      +71.00467
      +3.0      +70.10853
      +3.1      +69.22156
      +3.2      +68.34370
      +3.3      +67.47488
      +3.4      +66.61503
      +3.5      +65.76406
      +3.6      +64.92193
      +3.7      +64.08854
      +3.8      +63.26384
      +3.9      +62.44775
      +4.0      +61.64021
      +4.1      +60.84115
      +4.2      +60.05049
      +4.3      +59.26818
      +4.4      +58.49414
      +4.5      +57.72830
      +4.6      +56.97060
      +4.7      +56.22098
      +4.8      +55.47936
      +4.9      +54.74569
      +5.0      +54.01989
      +5.1      +53.30190
      +5.2      +52.59166
      +5.3      +51.88910
      +5.4      +51.19416
      +5.5      +50.50678
      +5.6      +49.82689
      +5.7      +49.15443
      +5.8      +48.48933
      +5.9      +47.83155
      +6.0      +47.18100
      +6.1      +46.53764
      +6.2      +45.90140
      +6.3      +45.27223
      +6.4      +44.65005
      +6.5      +44.03482
      +6.6      +43.42647
      +6.7      +42.82494
      +6.8      +42.23018
      +6.9      +41.64212
      +7.0      +41.06072
      +7.1      +40.48590
      +7.2      +39.91762
      +7.3      +39.35581
      +7.4      +38.80042
      +7.5      +38.25140
      +7.6      +37.70868
      +7.7      +37.17222
      +7.8      +36.64195
      +7.9      +36.11782
      +8.0      +35.59979
      +8.1      +35.08778
      +8.2      +34.58175
      +8.3      +34.08165
      +8.4      +33.58742
      +8.5      +33.09901
      +8.6      +32.61637
      +8.7      +32.13945
      +8.8      +31.66818
      +8.9      +31.20253
      +9.0      +30.74243
      +9.1      +30.28785
      +9.2      +29.83872
      +9.3      +29.39500
      +9.4      +28.95664
      +9.5      +28.52359
      +9.6      +28.09580
      +9.7      +27.67321
      +9.8      +27.25579
      +9.9      +26.84349
     +10.0      +26.43624
     +10.1      +26.03402
     +10.2      +25.63676
     +10.3      +25.24443
     +10.4      +24.85697
     +10.5      +24.47434
     +10.6      +24.09650
     +10.7      +23.72339
     +10.8      +23.35498
     +10.9      +22.99121
     +11.0      +22.63204
     +11.1      +22.27796
     +11.2      +21.92942
     +11.3      +21.58633
     +11.4      +21.24860
     +11.5      +20.91617
     +11.6      +20.58893
     +11.7      +20.26681
     +11.8      +19.94973
     +11.9      +19.63762
     +12.0      +19.33038
     +12.1      +19.02796
     +12.2      +18.73026
     +12.3      +18.43722
     +12.4      +18.14877
     +12.5      +17.86483
     +12.6      +17.58533
     +12.7      +17.31020
     +12.8      +17.03938
     +12.9      +16.77280
     +13.0      +16.51038
     +13.1      +16.25208
     +13.2      +15.99781
     +13.3      +15.74752
     +13.4      +15.50115
     +13.5      +15.25863
     +13.6      +15.01991
     +13.7      +14.78492
     +13.8      +14.55361
     +13.9      +14.32591
     +14.0      +14.10178
     +14.1      +13.88116
     +14.2      +13.66398
     +14.3      +13.45021
     +14.4      +13.23978
     +14.5      +13.03264
     +14.6      +12.82874
     +14.7      +12.62803
     +14.8      +12.43046
     +14.9      +12.23599
     +15.0      +12.04455

